The death of massive stars - I. Observational constraints on the progenitors of type II-P supernovae

We present the results of a 10.5 yr, volume limited (28 Mpc) search for supernova (SN) progenitor stars. We compile all SNe discovered within this volume (132, of which 27% are type Ia) and determine the relative rates of each sub-type from literature studies : II-P (59%), Ib/c (29%), IIb (5%), IIn (4%) and II-L (3%). Twenty II-P SNe have high quality optical or near-IR pre-explosion images that allow a meaningful search for the progenitor stars. In five cases they are clearly red supergiants, one case is unconstrained, two fall on compact coeval star clusters and the other twelve have no progenitor detected. We review and update all the available data for the host galaxies (distance, metallicity and extinction) and determine masses and upper mass estimates using the STARS stellar evolutionary code and a single consistent homogeneous method. A maximum likelihood calculation suggests that the minimum stellar mass for a type II-P to form is m(min)=8.5 +1/-1.5 Msol and the maximum mass for II-P progenitors is m(max)=16.5 +/- 1.5 Msol, assuming a Salpeter initial mass function (in the range Gamma = -1.35 +0.3/-0.7). The minimum mass is consistent with current estimates for white dwarf progenitor masses, but the maximum mass does not appear consistent with massive star populations. Red supergiants in the Local Group have masses up to 25Msol and the minimum mass to produce a Wolf-Rayet star in single star evolution (between solar and LMC metallicity) is similarly 25-30 Msol. We term this discrepancy the "red supergiant problem" and speculate that these stars could have core masses high enough to form black holes and SNe which are too faint to have been detected. Low luminosity SNe with low 56Ni production seem to arise from explosions of low mass progenitors near the mass threshold for core-collapse. (abridged).

==> sntab.dat <==
{\bf Core-collapse} \\
1998A  &  IC2627      &   1975.7   &     IIpec  & ...  &  \cite{2005MNRAS.360..950P} SN1987A-like  \\ %
1998S  &  NGC3877     &   1114.8   &     IIn    & ...  &  \cite{2001MNRAS.325..907F} \\
1998bm &  IC2458      &   1809.7   &     II     & ...  &   \cite{1998IAUC.6882....1L}, unknown subtype  \\ %
1998bv &  PGC2302994  &   1793.7   &     II-P   & ...  &   \cite{1998IAUC.6900....1K}\\
1998dl &  NGC1084     &   1298.2   &     II-P   & ...  &   \cite {1998IAUC.6994....3F}\\
1998dn &  NGC 337A    &   997.1    &     II     & ...  &  \cite{2000AJ....120..367G}, unknown subtype \\
1999B   &  UGC7189    & 1962.1    &    II    & ... &    \cite{1999IAUC.7089....3F}, unknown subtype\\ % IAUC7088/7089 No LC info, hence unknown type II
1999an  & IC 755      & 1607.2    &    II    & in  &   \cite{1999IAUC.7124....1W}, unknown subtype\\ %BAOSS
1999bg  &  IC758      & 1530      &    II-P  & ... &   \cite{1999IAUC.7137....1A}, amateur LC \\   % good amateur LC, IAUC suggests weak P-cyg %LOSS
1999br  & NGC4900     & 1012.6    &    II-P  & in  &   \cite{2004MNRAS.347...74P} Low luminosity II-P \\ %LOSS
1999bw  & NGC3198     & 850.9     &    LBV   & out &   \cite{1999IAUC.7152....2F}\footnote{http://etacar.umn.edu/etainfo/related/}\\ %Humpphrey's suggests LBV - check lit. %LOSS
1999el  & NGC6951     & 1704.2    &    IIn   & out &   \cite{2002ApJ...573..144D} \\ 
1999em  & NGC1637     & 615.2     &    II-P  & out &    \cite{2002PASP..114...35L}\\
1999eu  & NGC1097     & 1065.8    &    II-P  & out &    \cite{2004MNRAS.347...74P} Low luminosity II-P  \\ %(Pastorello et al. 2004)
1999ev  & NGC4274     & 1089.5    &    II-P  & in  &    \cite{1999IAUC.7306....2G}, amateur LC.\\ %amateur LCs and IAUC description, AP => spectra similar to 1999em 
1999ga  & NGC2442     & 1149.6    &    II-L  & ... &    Peculiar II-L (Pastorello et al. in prep)  \\ 
1999gi  & NGC3184     & 765.8     &    II-P  & in  &    \cite{2002AJ....124.2490L}\\ %Leonard et al. (2002)
1999gn  & NGC4303     & 1616      &    II-P  & ...   &  \cite{2004MNRAS.347...74P} possible low luminosity II-P   \\ %amateur LCs and IAUC, Pastorello et al.(2004) possibly faint       
1999gq  & NGC4523     & 360.3     &    II-P  & ...   &  \cite{1999IAUC.7339....2J}, amateur LC  \\ %amateur LCs and IAUC description     
2000ch  & NGC3432     & 778.6     &    LBV   & out &    \cite{2004PASP..116..326W} \\ 
2000db  & NGC3949     & 1022.8    &    II-P  & out &    \cite{2000IAUC.7481....2P}, amateur LC \\ %amateur LCs (caught mid plateau) - AP => normal II-P
2000ds  & NGC2768     & 1620.5    &    Ib    & in  &    \cite{2000IAUC.7511....2F}\\
2000ew  & NGC3810     & 1061.3    &    Ic    & in  &    \cite{2002PASJ...54..905G} \\
2001B   & IC 391      & 1815.9    &    Ib    & in  &   \cite{2001IAUC.7577....2C,2006PZ.....26....3T} \\
2001X   & NGC5921     & 1581.6    &    II-P  & ...   &  \cite{2006PZ.....26....3T}  \\
2001ac  & NGC3504     & 1668.9    &    LBV   & out &    \cite{2001IAUC.7597....3M}\\
2001ci  & NGC3079     & 1340.5    &    Ic    & in  &    \cite{2001IAUC.7638....1F}\\
2001du  & NGC1365     & 1407.8    &    II-P  & in  &    \cite{2003MNRAS.343..735S,2003PASP..115..448V} \\
2001fv  & NGC3512     & 1505.5    &    II-P  & ...   &  \cite{2001IAUC.7756....4M}, amateur LC \\ % amateur lightcurves + CfA spectrum, AP suggests peculiar      
2001fz  & NGC2280     & 1720.9    &    II-P  & ...   &  \cite{2001IAUC.7759....2M}, amateur LC  \\ % amateur lightcurves
2001gd  & NGC5033     & 1080.6    &    IIb   & out &   \cite{2007ApJ...671..689S} \\
2001ig  & NGC7424     & 754.4     &    IIb   & out &    \cite{2006MNRAS.369L..32R,2007ApJ...671.1944M} \\
2002E   & NGC4129     & 1152      &    II    & ...   &  \cite{2002IAUC.7800....4M}, unknown subtype \\ %unknown, but P-Cygni, near nebular phase (IAUC7800)
2002ao  & UGC 9299    & 1614.9    &    Ic   & ...   &  \cite{2008arXiv0801.2277P}: narrow He lines\footnote{SNe 2002ao and 2006jc have been termed Ibn as they show narrow He lines due to circumstellar He rich shells. We discuss in Sect.\,\ref{section:defintion} why we use Ic rather than Ibn} \\
2002ap  & NGC 628     & 685.7     &    Ic    & out &   \cite{2002ApJ...572L..61M}  \\
2002bu  & NGC4242     & 736.6     &    IIn   & out &   \cite{2002IAUC.7864....4A}, LC appears like II-L \\ %LC looks like II-L, AP says similar to 1999el
2002hc  & NGC2559     & 1371      &    II-L  & ...   & \cite{2002IAUC.7999....1W}, similar to 1979C \\%IAUC7999, 79C at +43d            
2002hh  & NGC6946     & 318.5     &    II-P  & out &   \cite{2006MNRAS.368.1169P} \\
2002ji  & NGC3655     & 1525.4    &    Ib/c  & ...   &  \cite{2002IAUC.8028....3R}   \\
2002jz  & UGC 2984    & 1529      &    Ic    & ...   &  \cite{2002IAUC.8037....2H}, somewhat uncertain \\
2002kg  & NGC2403     & 370       &    LBV   & out    & \cite{2006MNRAS.369..390M}\\
2003B   & NGC1097     & 1065.8    &    II-P  & ...   &    M. Hamuy (priv. communication) \\
2003J   & NGC4157     & 1002.7    &    II-P  & ...   &  \cite{2003IAUC.8048....2A}, amateur LC \\ %amateur LCs +IAUC description (Asiago has some data) 
 2003Z & NGC2742     & 1517.7     &   II-P    & ...   &   \cite{utrobin07}, Spiro et al. in prep.; low luminosity II-P\\
%2003Z & NGC2742     & 1517.7    &    II-P  & ...   &    \cite{2007A&A...475..973U}, low luminosity II-P\\ % ap thesis - faint II-P 
2003bg  & M-05-10-15  & 1151      &    Ic    & ...   &   \cite{2006ApJ...651.1005S}, evidence of H during evolution\\
2003bk  & NGC4316     & 1325.5    &    II    & ...   &   \cite{2003IAUC.8086....2P}, subtype uknown \\%unknown, but reddened and H-alpha P-Cygni
2003ed  & NGC5303A    & 1841      &    IIb   & ...   &   \cite{2003IAUC.8144....2L} \\ %IAUC8144    
2003gd  & NGC 628     & 685.7     &    II-P  & in  &     \cite{2005MNRAS.359..906H} \\        
2003gm  & NGC5334     & 1433.8    &    LBV   & in  &    \cite{2006MNRAS.369..390M} \\
2003hn  & NGC1448     & 911.3     &    II-P  & out &     M. Hamuy (priv. communication) \\      
2003ie  & NGC4051     & 917       &    II-P  & ...   &   See Sect. 5.9, \cite{2008arXiv0804.1939H}  \\ % IAUC8207 - AP suggests II-P  (spectra and amateur LCs)  
2003jg  & NGC2997     & 914.1     &    Ib/c  & in  &     \cite{2003IAUC.8241....2H} \\
2004A   & NGC6207     & 1090.3    &    II-P  & in  &     \cite{2006MNRAS.369.1303H} \\
2004C   & NGC3683     & 1944.3    &    Ic    & ...   &   \cite{2004IAUC.8269....2M}    \\
2004G   & NGC5668     & 1672.7    &    II    & out &     \cite{2004IAUC.8273....2E}, subtype unknown \\  %II, observed late, subtype unknown
2004am  & NGC3034     & 487.1     &    II-P  & in  &      See Sect. 5.11 \\
2004ao  & UGC10862    & 1811.6    &    Ib    & ...   &    \cite{2004IAUC.8304....4M}  \\
2004bm  & NGC3437     & 1379.6    &    Ic    & ...   &    \cite{2004IAUC.8339....2F}   \\
2004cm  & NGC5486     & 1648.2    &    II-P  & ...   &     \cite{2004IAUC.8359....1C}, probable low-luminosity II-P\\ %SDSS spectrum only, AP=>spectrum identical to 1997D(faint IIP)     
2004cz  & E407-G09    & 1399.8    &    II-P  & ...   &    \cite{2004IAUC.8374....2F} \\ %IAUC8374
2004dg  & NGC5806     & 1439.1    &    II-P  & in    &  \cite{2004IAUC.8376....2E}, and Sect. 5.12\\
2004dj  & NGC2403     & 370       &    II-P  & out &     \cite{2006MNRAS.369.1780V,2006AJ....131.2245Z} \\
2004dk  & NGC6118     & 1645.4    &    Ib    & ...   &   \cite{2004IAUC.8404....1F} \\
2004ep  & IC2152      & 1687.1    &    II    & ...   &   \cite{2004IAUC.8420....2F}, subtype unknown \\%discovered in nebular phase
2004et  & NGC6946     & 318.5     &    II-P  & ...   &    \cite{2007MNRAS.381..280M,2006MNRAS.372.1315S} \\
2004ez  & NGC3430     & 1731.3    &    II-P  & ...   &    \cite{2004IAUC.8420....2F}, amateur LC  \\ %my classification - amateur LCs + IAUC8420
2004fc  & NGC 701     & 1727.2    &    II-P  & ...   &    \cite{2004IAUC.8432....2S}  \\
%\footnote{http://csp1.lco.cl/$\sim$cspuser1/images/2004$_$2005$_$opt$_$lightcurves/SN04fc.html}\\
2004gk  &  IC3311     & -79       &    Ic    & ...   &     \cite{2004IAUC.8446....1Q} \\ %Quinby et al.
2004gn  & NGC4527     & 1780.3    &    Ic    & out &     1990B-like, SNIFS spectrum \footnote{http://www.supernovae.net/sn2004/sn2004gn.jpg} \\ %1990B-like
2004gq  & NGC1832     & 1779.7    &    Ib/c  &  -  &      \cite{2005IAUC.8461....3M,2007AIPC..924..297G}\\
%\footnote{http://www.cfa.harvard.edu/supernova/finders/SN04gq$_$LC$_$CSP.gif} \\
2004gt  & NGC4038     & 1570.4    &    Ib/c  & in  &       \cite{2005ApJ...630L..29G,2005ApJ...630L..33M}\\
2005V   & NGC2146     & 1158.4    &    Ib/c  & in  &       \cite{2005IAUC.8474....3T}\\
2005ad  & NGC941      & 1519.6    &    II-P  & ... &    M. Hamuy (priv. communication), probable II-P\\ %CCCP target - (Avishay)/ Mario's spectra => young II-P
2005ae  & E209-G09    & 860.9     &    IIb   & in  &      \cite{2005IAUC.8486....3F}\\
2005af  & NGC4945     & 373.5     &    II-P  & ... &    Pereyra et al. (2006) \\
2005at  & NGC6744     & 617.6     &    Ic    & out &     \cite{2005IAUC.8496....2S} \\
2005ay  & NGC3938     & 1016.8    &    II-P  & ...   &   \cite{2008ApJ...685L.117G}\\
2005cs  & NGC5194     & 702.1     &    II-P  & in  &     \cite{2006MNRAS.370.1752P}, low-luminosity II-P \\ 
2005cz  & NGC4589     & 2283      &    Ib    & in  &     \cite{2005IAUC.8579....2L} \footnote{Although $V_{vir}$ outside limit, the TF/SBF distance from 
\cite{2000ApJ...530..625T} puts it within our distance limit and it will be included in the stripped progenitor study of Crockett et al. in prep}\\ %see Tonry et al. for TF/SBF distance, and include
2005kl  & NGC4369     & 1248.2    &    Ic    & ...   &    \cite{2005CBET..305....1T}   \\
2006bc  & NGC 2397    & 1059.7    &    II-P  & in  &     \cite{2006CBET..450....1P}, amateur LC\\ %amateur LCs + IAUC description 
2006bp  & NGC 3953    & 1285.3    &    II-P  & ...   &   \cite{2008ApJ...675..644D}   \\ 
2006fp  & UGC12182    & 1807.5     &    LBV   &  ..   &   \cite{2006CBET..636....1B} \\
2006jc  & UGC 4904    & 1818       &    Ic    &  ..    &   \cite{2007Natur.447..829P,2007ApJ...657L.105F}: narrow He\footnote{SNe 2002ao and 2006jc have been termed Ibn as they show narrow He lines due to circumstellar He rich shells. We discuss in Sect.\,\ref{section:defintion} why we use Ic rather than Ibn} \\
2006my  & NGC 4651    & 912.1      &    II-P  &  in   &    \cite{2007ApJ...661.1013L} \\
2006ov  & NGC 4303    & 1616       &    II-P  &  in   &    \cite{2007ApJ...661.1013L}\\
2007C    &  NGC4981   &  1686      &    Ib    &  ...  &   \cite{2007CBET..800....2B} \\
2007Y    &  NGC1187   &  1213      &    Ib/c  &  ...  &    \cite{2007CBET..862....1F}\\
2007aa   &  NGC4030   &  1475.7    &    II-P  &  in   &    \cite{2007CBET..850....1F}, our own LC\\
2007av   &  NGC3279   &  1435.5    &    II-P    &  ...  &  \cite{2007CBET..903....1H}, amateur LC\\
2007gr   &  NGC1058   &  633.8     &    Ic    &  in   &  \cite{2008ApJ...673L.155V}\\
2007it   &  NGC5530   &  1045.3    &    II    &  ...  &   \cite{2007CBET.1068....1C}, unknown subtype \\
2007oc   &  NGC7418A  &  1938.3    &    II-P  &  ...  &   \cite{2007CBET.1120....1O}, 1999em like \\
2007od   & UGC12846   &  1810.5    &   II-P   &  ...  &   \cite{2007CBET.1119....1B}, 1999em like\\
2007sv   & UGC 5979   &  1377.0    &   LBV    &  ...  &   \cite{2007CBET.1184....1H}, our own data \\
%
2008M   &  E121-G26  &  1979       &   II-P      & ...   &   \cite{2008CBET.1227....1F}   \\
2008ax  &  NGC4490   &  797        &   IIb       & in    &  \cite{2008arXiv0805.1914P}    \\
2008bk  &  NGC7793   &  60         &   II-P      & out   & Sect 5.2, Mattila et al. (2008)      \\
2008bo  &  NGC6643   &  1778       &   Ib      &  ...    & \cite{2008CBET.1325....1N}     \\
\\
\\
{\bf Type Ia} \\
1998aq  &  NGC3982     &  1388.4  &    Ia     & in   & \cite{2003AJ....126.1489B}\\
1998bn  &  NGC4462     &  1717.8  &    Ia     &	...  & \cite{1998IAUC.6888....1P} \\
1998bu  &  NGC3368     &  940.2   &    Ia     &	out  & \cite{2000MNRAS.319..223H} \\
1998dm  &  PGC 005341  &  1881.9  &    Ia     & ...  & \cite{1998IAUC.6997....2F}\\
1999by & NGC2841       &   830.9   &  Ia     & ...     & \cite{2004ApJ...613.1120G} \\%sub-luminous        \\     
2000E  & NGC6951       &   1704.2  &  Ia     & ...     &  \cite{2003ApJ...595..779V} \\% over-luminous       \\  
2001dp & NGC3953       &   1285.3  &  Ia     & out   &    \cite{2001IAUC.7683....2A}      \\
2001el & NGC1448       &   911.3   &  Ia     & out   &     \cite{2003AJ....125..166K}    \\ 
2001fu & M-03-23-11    &   1555    &  Ia     & ...     &  \cite{2001IAUC.7748....3M}       \\
2002bo & NGC3190       &   1396.1  &  Ia     & out   &   \cite{2004MNRAS.348..261B}        \\  
2002cv & NGC3190       &   1396.1  &  Ia     & out  &    \cite{2008MNRAS.384..107E}     \\
2002fk & NGC1309       &   1986.7  &  Ia     & ...    &    \cite{2002IAUC.7976....3A}      \\
2003cg & NGC3169       &   1236.7  &  Ia     & in	  &  \cite{ 2006MNRAS.369.1880E}     \\
2003gs & NGC 936       &   1274.3  &  Ia     & in	  &   \cite{2003IAUC.8173....3G}\\% sub-luminous     \\
2003hv & NGC1201       &   1490.3  &  Ia     & in    &        \cite{2007ApJ...661..995G}  \\
2003hx & NGC2076       &   1967.1  &  Ia     & ...    &  \cite{2008MNRAS.tmp..896M} \\
2003if & NGC1302       &   1504.8  &  Ia     & ... 	  &    \cite{2003IAUC.8206....2M}   \\
2004W  & NGC4649       &   1197.8  &  Ia     & in    &   \cite{2004IAUC.8286....2M} \\%sub-luminous  \\
2004ab & NGC5054       &   1706.6  &  Ia     & in 	  &    \cite{2004IAUC.8293....2M}     \\
2004ea & M-03-11-19    &   1791.3  &  Ia     & ... 	  &    \cite{2004IAUC.8409....2G}     \\
2005cf & M-01-39-03    &   1976.8  &  Ia     & ...     &    \cite{2007MNRAS.376.1301P} \\
2005cn & NGC5061       &   1946.6  &  Ia     & out  & \cite{2005IAUC.8553....2M} \\
2005df & NGC1559       &   1004.4  &  Ia     & in	  &    \cite{2007ApJ...661..995G}      \\
2005ke & NGC1371       &   1272.2  &  Ia     & ...	  &   \cite{2006ApJ...648L.119I}      \\
2006E  & NGC 5338      &   895.4   &  Ia     & ...   &  \cite{2006ATel..690....1A}   \\ 
2006X  & NGC4321       &   1679.1  &  Ia     & in    &  \cite{2008ApJ...675..626W}  \\
2006ce & NGC 908       &   1345.3  &  Ia     & ...   &  \cite{2006CBET..541....1B}   \\
2006dd & NGC 1316      &   1542.2  &  Ia     & in    &  \cite{2006CBET..557....1S} \\
2006mq & ESO 494-G26   &   779.4   &  Ia     &  .. & \cite{2006CBET..731....1P} \\
2006mr & NGC 1316      &   1542.2  &  Ia     & in  &  \cite{2006CBET..729....1P}  \\
2007af &  NGC5584    &   1704.7   &     Ia   & in &  \cite{2007ApJ...671L..25S}   \\   
2007bm &  NGC3672    &   1821.5   &     Ia   & ... & \cite{2007CBET..939....1N}   \\
2007gi &  NGC4036    &   1629     &     Ia   & in  &  \cite{2007CBET.1021....1H} \\
2007le &  NGC7721    &   1972.1   &     Ia   & ... &  \cite{2007CBET.1101....1F}   \\
2007on &  NGC1404    &   1716.7   &     Ia   & in  &  \cite{2008Natur.451..802V}  \\
2007sa &  NGC3499    &   1762.2   &     Ia   & ... &  \cite{2007CBET.1163....1A}   \\
2007sr &  NGC4038    &   1570.4   &     Ia   & in  & \cite{2007CBET.1174....1U}  \\
\\
{\bf Unclassified} \\
1998cf &  NGC3504     &   1668.9  &  ...    &    in  \\ %
1999gs & NGC4725      &  1206 &   ..   & out &   \\
\\
{\bf Uncertain} \\
M85 OT2006-1     &  M85       &  957        &   SN or OT?  & in  & Nature uncertain, See Sect. 2.4  \\
2008S             &  NGC6946   &  318        &   IIn or OT? & out  & Nature uncertain, See Sect. 2.4  \\
NGC300 OT2008-1   &  NGC300    &  100        &   SN or OT?  & in  & Nature uncertain, See Sect. 2.4  \\

